Rate Function Modelling of Quantum Many-Body Adiabaticity

The quantum adiabatic theorem is a fundamental result in quantum mechanics, with a multitude of applications, both theoretical and practical. Here, we investigate the dynamics of adiabatic processes for quantum many-body systems %in detail by analysing the properties of observable-free, intensive quantities. In particular, we study the adiabatic rate function $f(T, \Delta \lambda)$ in dependence of the ramp time $T$, which gives us a complete characterization of the many-body adiabatic fidelity as a function of $T$ and the strength of the parameter displacement $\Delta \lambda$. $f(T, \Delta \lambda)$ quantifies the deviation from adiabaticity for a given process and therefore allows us to control and define the notion of adiabaticity in many-body systems. First we study $f(T, \Delta \lambda)$ for the 1D transverse field Ising model and the Luttinger liquid, both of which are quadratic systems and therefore allow us to look at the thermodynamic limit. For ramps across gapped phases, we relate $f(T, \Delta \lambda)$ to the transition probability of the system and for ramps across a gapless point, or gapless phase we relate it to the excitation density of the relevant quasiparticles. Then we investigate the XXZ model which allows us to see the qualitative features that survive when interactions are turned on. Several key results in the literature regarding the interplay of the thermodynamic and the adiabatic limit are obtained as inferences from the properties of $f(T, \Delta \lambda)$ in the large $T$ limit.

==> Data/Fig_1.txt <==
N_50 
0.0008910183294822793, 0.000747283236872261, 0.0005399212548697417, 0.000360495397383927, 0.0002310443468853874, 0.00014245740337252762, 8.576162331329637e-05, 5.2232023325253144e-05, 3.412495453457994e-05, 2.5715882831683785e-05, 2.2550633241224396e-05, 2.1697538490183825e-05, 2.1367491886919546e-05, 2.0609346407347626e-05, 1.916262998897763e-05, 1.7100310730217932e-05, 1.4709713430985491e-05, 1.2319011338037251e-05, 1.0187288499467638e-05, 8.491797689477622e-06, 7.28088715344205e-06, 6.515393724774653e-06, 6.0928482693275875e-06, 5.876719621487493e-06, 5.743913264875247e-06, 5.592767080386527e-06, 5.36525959771576e-06, 5.045515573681658e-06, 4.648269698147895e-06, 4.21376922001058e-06, 3.7861202991246863e-06, 3.4058111706001336e-06, 3.1001762226985484e-06, 2.877154846792236e-06, 2.730475948879806e-06, 2.6398410905003494e-06, 2.579816502860654e-06, 2.5260520923726756e-06, 2.4588925074380476e-06, 2.368778045084834e-06

N_60
0.0008910180864380023, 0.0007472829960841373, 0.0005399210136232452, 0.00036049516087078963, 0.0002310441122741782, 0.00014245717480254375, 8.57614056656884e-05, 5.223181312427081e-05, 3.4124750770669985e-05, 2.5715691291815787e-05, 2.255045156674759e-05, 2.16973683787511e-05, 2.1367333378395013e-05, 2.0609200174922393e-05, 1.9162493566448746e-05, 1.710018723297488e-05, 1.47096007454371e-05, 1.2318906544186054e-05, 1.0187192585268082e-05, 8.491710564291345e-06, 7.280805690710031e-06, 6.515319706236338e-06, 6.092785350751878e-06, 5.876664801407186e-06, 5.743855000050475e-06, 5.59270550850916e-06, 5.365217570944305e-06, 5.0454995768404155e-06, 4.648253004390451e-06, 4.213745682606352e-06, 3.786112584604523e-06, 3.4058339178494883e-06, 3.1002222158631204e-06, 2.8772037038548394e-06, 2.7305220006978045e-06, 2.6398608977256157e-06, 2.5796531494525716e-06, 2.5252400564214294e-06, 2.4564687577861166e-06, 2.3634615257098746e-06

N_70
0.0008910180786866662, 0.0007472829890938557, 0.0005399210057588407, 0.00036049515390523573, 0.00023104410569526723, 0.0001424571689275073, 8.576139941706939e-05, 5.223180652851106e-05, 3.412474472217768e-05, 2.5715685428850237e-05, 2.2550445281986304e-05, 2.1697362713985595e-05, 2.1367328586355333e-05, 2.060919436273152e-05, 1.9162489872748703e-05, 1.710018258071019e-05, 1.4709595930698557e-05, 1.2318902817718874e-05, 1.0187189280586773e-05, 8.491707073679154e-06, 7.280802032917424e-06, 6.515315701161664e-06, 6.092781061607962e-06, 5.876662722291807e-06, 5.743853251255608e-06, 5.592704723028863e-06, 5.365217487641184e-06, 5.045494683451397e-06, 4.648246209970522e-06, 4.213742934331351e-06, 3.7861161415367792e-06, 3.405834006313754e-06, 3.1002150517802512e-06, 2.8771995671867788e-06, 2.730526229150916e-06, 2.639864906998957e-06, 2.5796500917491676e-06, 2.5252345022343397e-06, 2.4564698495148752e-06, 2.3634704584124954e-06

N_80
0.0008910180790770643, 0.0007472829873822652, 0.0005399210053431654, 0.00036049515412043127, 0.00023104410663872223, 0.00014245716928745303, 8.576139768433168e-05, 5.223180569734958e-05, 3.412474517747418e-05, 2.5715684998510832e-05, 2.2550444875809306e-05, 2.1697362655326107e-05, 2.136732762604411e-05, 2.0609194507765924e-05, 1.9162490006286835e-05, 1.7100181509816914e-05, 1.4709595382935342e-05, 1.2318902977310069e-05, 1.0187189110587046e-05, 8.491705951656155e-06, 7.280802267505155e-06, 6.515317087953901e-06, 6.092782370826017e-06, 5.876661412648249e-06, 5.743851565681372e-06, 5.592703086893486e-06, 5.365219226073159e-06, 5.045495815502844e-06, 4.6482467769000895e-06, 4.213743319535776e-06, 3.7861150733780486e-06, 3.4058329429823756e-06, 3.1002154708965094e-06, 2.8772010324512107e-06, 2.730526657044138e-06, 2.639863222829973e-06, 2.5796488794330623e-06, 2.525236536995523e-06, 2.456471790205494e-06, 2.363468490061819e-06

T
0.1, 0.35, 0.6, 0.85, 1.1, 1.35, 1.6, 1.85, 2.1, 2.35, 2.6, 2.85, 3.1, 3.35, 3.6, 3.85, 4.1, 4.35, 4.6, 4.85

==> Data/Fig_2.txt <==
N_14
[0.01503388335836766, 0.014329858891914604, 0.013147436073718191, 0.011881486412119498, 0.010607296258301618, 0.009342447545707917, 0.008095935926306008, 0.006871873939368438, 0.005672320941847952, 0.004508816298609144, 0.003422310383485837, 0.0024771541788300446, 0.0017093582302113285, 0.0011078490256866869, 0.0006549553272685097, 0.00033663985374582687, 0.0001356864967129909, 3.8541734210265165e-05, 2.7966217437706186e-05, 7.944424004166707e-05, 0.00016112723683903965, 0.0002446647156994116, 0.0003165261420786575, 0.0003713145115898547, 0.00040302535410808953, 0.00040776280368193664, 0.00038574341712907615, 0.0003387556960312192, 0.00027428715599767415, 0.00020419106591955207, 0.0001393650975338645, 8.573952023951594e-05, 4.4405818552043854e-05, 1.710329663462429e-05, 5.948448668744393e-06, 1.0420324677933051e-05, 2.8376042550261397e-05, 5.5688721026212165e-05, 8.558661501835636e-05, 0.00011165227293151741]

N_16
[0.016978817172527156, 0.01627480471588108, 0.015092409709883722, 0.013826503377908162, 0.0125523711263515, 0.011287614028804514, 0.010041525403383834, 0.008819412362586541, 0.007623415467621682, 0.0064534608510844966, 0.005313730148088719, 0.004228085954554891, 0.003245580190696408, 0.002408992943489812, 0.0017218743917812678, 0.0011694472719057727, 0.0007413880259297786, 0.000424238918552744, 0.0002059156916991434, 7.688202804975193e-05, 2.583553410836445e-05, 3.861628035854095e-05, 9.33077622973986e-05, 0.00016522936969017366, 0.0002362913013799621, 0.00029938672634127723, 0.000350460897987848, 0.00038427426916265005, 0.00039834266952144484, 0.0003917737277797973, 0.00036394622664312113, 0.0003176961046769286, 0.00025944096447625564, 0.00019795618907848613, 0.00014156979945225608, 9.367678070206986e-05, 5.4940075421032164e-05, 2.653198991751792e-05, 1.0121834996309514e-05, 5.91699378191375e-06]

N_18
[0.018802193866577777, 0.018098191863927596, 0.016915821250236343, 0.01564995282200417, 0.014375871410853462, 0.013111176985547413, 0.01186519942271926, 0.01064365072779511, 0.009450021331970471, 0.008285336842607516, 0.00714821430621278, 0.006038964777050467, 0.004970272714250378, 0.0039769695057907915, 0.0031005672986625997, 0.002356382652558235, 0.0017346380418037661, 0.0012262011282550768, 0.000821798109909902, 0.0005097194630562044, 0.0002818398952899527, 0.00013007186123102985, 4.7213253177377246e-05, 2.4511723460213875e-05, 4.8154209697864664e-05, 9.956781407083425e-05, 0.000160134214216621, 0.00021936757789522456, 0.00027342030451660477, 0.0003187421049433798, 0.00035127289710045785, 0.00036959071970977966, 0.00037246033604478734, 0.0003585613204041871, 0.0003286625450192979, 0.00028526380980786715, 0.00023362685444931956, 0.0001810775903074365, 0.00013318298767180244, 9.222517882887236e-05]

N_20
[0.020504240224863156, 0.019800247320338627, 0.01861789800170732, 0.017352062176855566, 0.016078024616626895, 0.014813384520351084, 0.013567470305718301, 0.012346056009862327, 0.011153136457814721, 0.009991124252240906, 0.008860109614257877, 0.007758070396857994, 0.006683105366382478, 0.005640966461901298, 0.004654784701236775, 0.0037605472745394944, 0.0029808350837825025, 0.002312691822947502, 0.0017473075086199682, 0.0012784734327378703, 0.0008962661771596204, 0.0005924230686771646, 0.00036023477537731294, 0.00019313013700480037, 8.629779265087669e-05, 3.376327535186624e-05, 2.738087975643677e-05, 5.4268047099092804e-05, 9.865970903286522e-05, 0.00014786380514085156, 0.0001960910213183758, 0.00024117228917163754, 0.0002796931095743687, 0.00030900915461547413, 0.00032825353973772655, 0.00033614485306204643, 0.0003313913822445882, 0.00031398409370888365, 0.00028431885272976124, 0.000244870076497626]

N_100
[0.04188278769321092, 0.04117884262344912, 0.039996603880541014, 0.03873093997469864, 0.03745713272886041, 0.03619277777850929, 0.03494719841686105, 0.03372615845647957, 0.03253373451898002, 0.03137304454467452, 0.030246336817161188, 0.02915529771166688, 0.028101002269118786, 0.02708411213103588, 0.02610483965512972, 0.025163095720202363, 0.02425847058527254, 0.02339034996825507, 0.02255790812685586, 0.02176019324281647, 0.020996126512004783, 0.02026456593228193, 0.019564305206627684, 0.018894117734717372, 0.018252758953005557, 0.017638996503593487, 0.017051605931861287, 0.016489392929316275, 0.01595118750030698, 0.015435857254112222, 0.014942301823217036, 0.01446946482342522, 0.014016331279265172, 0.013581941019876309, 0.013165389723326548, 0.012765837179266897, 0.012382500201741791, 0.012014650483622848, 0.011661604133202946, 0.011322718025206001]

N_300
[0.046503267565545424, 0.04579932250056352, 0.044617083797573495, 0.04335141995385728, 0.04207761280190411, 0.04081325799790862, 0.03956767873952619, 0.038346638950597284, 0.03715421524181398, 0.03599352553757991, 0.034866817939249437, 0.03377577885557015, 0.03272148377277959, 0.031704593781442754, 0.03072532157387395, 0.02978357745392463, 0.02887895256128286, 0.028010832428686565, 0.02717839073376777, 0.02638067640311936, 0.025616609951342146, 0.024885049558286593, 0.024184788513064614, 0.023514601397041687, 0.02287324197371746, 0.02225947686165539, 0.021672080703270764, 0.021109859629640983, 0.020571646151152197, 0.020056314943185792, 0.019562777279693345, 0.01908999158017153, 0.018636957472225473, 0.01820272282831065, 0.01778637790981684, 0.017387059992362505, 0.017003947668102818, 0.016636263671049797, 0.016283269854200862, 0.01594426858550013]

N_500
[0.047427463806808644, 0.04672351874443377, 0.04554128005497972, 0.04427561618447112, 0.04300180903157985, 0.041737454242926963, 0.040491874997692016, 0.03927083519108794, 0.03807841147469695, 0.03691772174780205, 0.0357910141092806, 0.03469997523100974, 0.03364567997090074, 0.03262878997783178, 0.031649517861064194, 0.03070777369214833, 0.02980314887375935, 0.02893502866305312, 0.02810258695928939, 0.027304872485890863, 0.02654080602234404, 0.025809245827556854, 0.025108984653532812, 0.02443879763644158, 0.023797438203314238, 0.023183673141777054, 0.022596276981609757, 0.022034055883123765, 0.02149584231061837, 0.020980511184797556, 0.02048697353867943, 0.020014187863243084, 0.01956115372229842, 0.019126919055174683, 0.018710574139723248, 0.01831125623810991, 0.017928143917516848, 0.01756045993480912, 0.017207466094243135, 0.01686846482227554]

T
[0.1, 0.5, 0.9, 1.3, 1.7000000000000002, 2.1, 2.5, 2.9, 3.3000000000000003, 3.7, 4.1, 4.5, 4.8999999999999995, 5.3, 5.699999999999999, 6.1, 6.5, 6.8999999999999995, 7.3, 7.699999999999999, 8.1, 8.5, 8.9, 9.299999999999999, 9.7, 10.1, 10.5, 10.9, 11.299999999999999, 11.7, 12.1, 12.5, 12.9, 13.299999999999999, 13.7, 14.1, 14.5, 14.9, 15.299999999999999, 15.7]

==> Data/Fig_3.txt <==
N_2500
[0.010992146151010098, 0.00807562152596355, 0.005569181289062155, 0.0038398756468692764, 0.0026295880743212223]
N_3000
[0.01103835597502279, 0.008121831342429766, 0.005615391106022272, 0.0038860854585324968, 0.0026757978918726046]
N_3500
[0.011071362976972051, 0.008154838351169348, 0.0056483981198413484, 0.003919092461863, 0.002708804896168596]
N_4000
[0.011096118229436439, 0.008179593607808212, 0.005673153369725585, 0.003943847722174342, 0.002733560148077386]
T
[32, 64, 128, 256, 512]

==> Data/Fig_4.txt <==
N_1000
[9.27049879e-04 6.71574013e-04 4.88854006e-04 3.51381328e-04
 2.50326361e-04 1.77931998e-04 1.25896366e-04 8.87770977e-05
 6.23657062e-05 4.35922040e-05]
N_1200
[9.27389811e-04 6.71898327e-04 4.89194875e-04 3.51721222e-04
 2.50667491e-04 1.78272309e-04 1.26237546e-04 8.91180957e-05
 6.27069073e-05 4.39333458e-05]
N_1400
[9.27632619e-04 6.72129984e-04 4.89438364e-04 3.51964002e-04
 2.50911152e-04 1.78515395e-04 1.26481242e-04 8.93616698e-05
 6.29506132e-05 4.41770181e-05]
N_1600
[9.27814724e-04 6.72303725e-04 4.89620978e-04 3.52146091e-04
 2.51093891e-04 1.78697698e-04 1.26664020e-04 8.95443510e-05
 6.31334063e-05 4.43597699e-05]
T
[ 1.          1.41421356  2.          2.82842712  4.          5.65685425
  8.         11.3137085  16.         22.627417  ]

==> Data/Fig_5.txt <==
N_16

[3.1664530081394884e-06, 2.9162861688709906e-06, 2.3189842319006533e-06, 1.5679726026640723e-06, 8.748548174752343e-07, 3.8291908068742435e-07, 1.272571793765017e-07, 5.294909727572416e-08, 6.857626536659602e-08, 9.820708133862251e-08, 1.0599006606958598e-07, 9.092917769073626e-08, 6.709446536597968e-08, 4.6757137207523264e-08, 3.439863254109718e-08, 2.89366704651673e-08, 2.762389865303801e-08, 2.786027038162018e-08, 2.7402723720283097e-08, 2.4801948218828873e-08, 2.0324941259721967e-08, 1.6041349434027352e-08, 1.426157122602266e-08, 1.5399832079133194e-08, 1.7307704424965678e-08, 1.6960947699548724e-08, 1.316044040191278e-08, 7.817003984735706e-09, 4.5393835340433675e-09, 5.622471311072833e-09, 9.9945218571114e-09, 1.391994988300549e-08, 1.393182594134606e-08, 9.589084575071744e-09, 3.807065084780385e-09, 5.324954944132582e-10, 1.6951031919286126e-09, 5.8733726200061055e-09, 9.61298712535224e-09, 1.0167746583526474e-08, 7.413993650763492e-09, 3.567633297635272e-09, 1.217724509489184e-09, 1.4308848228542478e-09, 3.3387631329929093e-09, 5.205585748860374e-09, 5.828817645011084e-09, 5.150389722922893e-09, 3.881013610246361e-09, 2.769341900535685e-09, 2.1909848972219525e-09, 2.18212094567218e-09, 2.601590080886819e-09, 3.177281157887815e-09, 3.527080956069248e-09, 3.3443596842925376e-09, 2.678742202173542e-09, 1.9923133183240676e-09, 1.8114927459686372e-09, 2.231780626572331e-09, 2.772814844844147e-09, 2.7960814498019694e-09, 2.1307454567017728e-09, 1.2935012431228672e-09, 1.0436512644080526e-09, 1.6618456137877577e-09, 2.6371074492007254e-09, 3.082229596224858e-09, 2.5152698902440115e-09, 1.2996522812627416e-09, 3.4914739252923675e-10, 3.6745258333074264e-10, 1.2867209583158584e-09, 2.3601346253873956e-09, 2.7820180251379663e-09, 2.2915258097589927e-09, 1.295448865781942e-09, 4.875064121418346e-10, 3.288037212268205e-10, 7.876084278878618e-10]

N_18

[3.1618533629876863e-06, 2.91174365986903e-06, 2.3145972352029665e-06, 1.5638395236913835e-06, 8.710742471052776e-07, 3.795899767762735e-07, 1.244787591072135e-07, 5.081946240657793e-08, 6.718645016693625e-08, 9.762211326325678e-08, 1.0620428468417493e-07, 9.179098699230892e-08, 6.822904357983449e-08, 4.7566194269952536e-08, 3.42349865443655e-08, 2.747073655062187e-08, 2.5232209038205257e-08, 2.5698706173376186e-08, 2.6891493089107245e-08, 2.6644903591747646e-08, 2.3698394515214422e-08, 1.8742369548763452e-08, 1.4059891315697138e-08, 1.1825268912508177e-08, 1.244508885448841e-08, 1.4290165526050497e-08, 1.497930316456277e-08, 1.3178289758266123e-08, 9.575501125293498e-09, 6.3567037187198245e-09, 5.5660414931803285e-09, 7.517535109613183e-09, 1.0435489262237973e-08, 1.1687146887957307e-08, 9.788856724089951e-09, 5.663052457809273e-09, 2.061352318469887e-09, 1.4747274585047774e-09, 4.147142568219575e-09, 7.835862727776686e-09, 9.569071538926406e-09, 7.9743858848926e-09, 4.265527101588656e-09, 1.1341036929122423e-09, 5.706873398244677e-10, 2.4569998801488983e-09, 4.964972864753108e-09, 6.194666594460542e-09, 5.554063320440483e-09, 3.852504282602814e-09, 2.334791495659775e-09, 1.6955664908843016e-09, 1.8512858098417228e-09, 2.373179456764199e-09, 2.941385817778119e-09, 3.401408567656293e-09, 3.580895319220638e-09, 3.268284270295364e-09, 2.4557788321408037e-09, 1.5318719220529128e-09, 1.0929222881209038e-09, 1.4561528717013272e-09, 2.3290905988755216e-09, 2.9960599316173937e-09, 2.8986384913323927e-09, 2.1008470730962717e-09, 1.2248396444566456e-09, 9.208854681118332e-10, 1.3392040045860617e-09, 2.042701730533567e-09, 2.3998255136410874e-09, 2.102313246013866e-09, 1.3873372068957418e-09, 8.166497661637558e-10, 8.190774045367625e-10, 1.3610843421661802e-09, 1.985062193323997e-09, 2.169433841628581e-09, 1.7312096347418377e-09, 9.674029501273762e-10]

N_20

[3.1604543572812734e-06, 2.9103598706948127e-06, 2.3132544790610885e-06, 1.5625636611675858e-06, 8.698911825136278e-07, 3.7852572416927587e-07, 1.2355946837603033e-07, 5.007132493326539e-08, 6.663529223883509e-08, 9.729185869105388e-08, 1.061120482469438e-07, 9.193479082886632e-08, 6.856510288909056e-08, 4.7981072499833336e-08, 3.453471070491419e-08, 2.7422924307533813e-08, 2.46841609964975e-08, 2.47367815859652e-08, 2.5927910724141348e-08, 2.6292293033345016e-08, 2.4397530763931005e-08, 2.0328844710184613e-08, 1.563011580214905e-08, 1.2174801417129803e-08, 1.0945179606020016e-08, 1.1596364708764796e-08, 1.287690691689902e-08, 1.3412816202626768e-08, 1.2396968489835906e-08, 9.982786528108392e-09, 7.258074751765957e-09, 5.678107612317189e-09, 6.098782251466948e-09, 8.01003295681505e-09, 9.691925352358577e-09, 9.418551015794606e-09, 6.884494110245865e-09, 3.631205612604007e-09, 1.9480389847681662e-09, 3.0299019212352457e-09, 5.9215413637340125e-09, 8.205825254298077e-09, 7.92591437019185e-09, 5.152460901405083e-09, 1.8922382408202618e-09, 4.444375554015164e-10, 1.603350200557567e-09, 4.166667407073985e-09, 6.0413785127300516e-09, 5.914560258324419e-09, 4.1079436596794745e-09, 2.0635393042693966e-09, 1.0841415827153349e-09, 1.4429591174749054e-09, 2.468328807878268e-09, 3.2966097828068378e-09, 3.5209395584239022e-09, 3.258654241606754e-09, 2.7947042184335e-09, 2.2833555956680006e-09, 1.7721619763740113e-09, 1.3847932437112981e-09, 1.344497653523823e-09, 1.7597833444836025e-09, 2.4153012451678873e-09, 2.8447866372500298e-09, 2.677612603394606e-09, 1.9573766269037523e-09, 1.1360189640365255e-09, 7.38503896827079e-10, 9.78653873081343e-10, 1.627202099562399e-09, 2.2037177457771102e-09, 2.3157903520416274e-09, 1.899786480917466e-09, 1.2306591730588694e-09, 7.296865276405108e-10, 6.978751958394972e-10, 1.1239406587407492e-09, 1.6817015008035333e-09]

T

[0.01, 0.135, 0.26, 0.385, 0.51, 0.635, 0.76, 0.885, 1.01, 1.135, 1.26, 1.385, 1.51, 1.635, 1.76, 1.885, 2.01, 2.135, 2.26, 2.385, 2.51, 2.635, 2.76, 2.885, 3.01, 3.135, 3.26, 3.385, 3.51, 3.635, 3.76, 3.885, 4.01, 4.135, 4.26, 4.385, 4.51, 4.635, 4.76, 4.885, 5.01, 5.135, 5.26, 5.385, 5.51, 5.635, 5.76, 5.885, 6.01, 6.135, 6.26, 6.385, 6.51, 6.635, 6.76, 6.885, 7.01, 7.135, 7.26, 7.385, 7.51, 7.635, 7.76, 7.885, 8.01, 8.135, 8.26, 8.385, 8.51, 8.635, 8.76, 8.885, 9.01, 9.135, 9.26, 9.385, 9.51, 9.635, 9.76, 9.885]

==> Data/Fig_6.txt <==
N_14

[0.0006412350322490568, 0.0006160130495145073, 0.000549871053668885, 0.0004602536688218271, 0.0003670619974283301, 0.00028515312025274164, 0.00022090341679755835, 0.00017341902232671964, 0.00013823312082452392, 0.0001107465546856186, 8.792573995252794e-05, 6.836401839934545e-05, 5.159629940167587e-05, 3.744771274179508e-05, 2.5736338359831743e-05, 1.6289381447103768e-05, 9.07926075612619e-06, 4.278930511693573e-06, 2.124801175901792e-06, 2.626690097103251e-06, 5.3018416563461156e-06, 9.136609970341411e-06, 1.2856374141707297e-05, 1.5382627235970092e-05, 1.6218768589469974e-05, 1.5541695030325592e-05, 1.3966264236837119e-05, 1.215371997973813e-05, 1.0504772622486324e-05, 9.080480236735306e-06, 7.72790135999602e-06, 6.2805906325971595e-06, 4.705678080655325e-06, 3.1381793687125898e-06, 1.8149336477700685e-06, 9.627987486077618e-07, 7.049960847358918e-07, 1.027899047683398e-06, 1.8072780393187613e-06, 2.8564586782796953e-06]

N_16

[0.0006589753575096734, 0.0006338669954102413, 0.000568009367187038, 0.00047873568211391, 0.0003858235372401464, 0.00030405005813895084, 0.00023978473347703802, 0.00019219042641672286, 0.00015688121050480143, 0.00012931741801288537, 0.00010647550886903399, 8.690817541552045e-05, 7.007458762235733e-05, 5.569898623944417e-05, 4.345924178236331e-05, 3.297100766053982e-05, 2.39148653453452e-05, 1.6162919813730393e-05, 9.817952894766788e-06, 5.145871862728658e-06, 2.432380258268025e-06, 1.812723693106532e-06, 3.1245730585263027e-06, 5.839759063359315e-06, 9.13016907768801e-06, 1.2083133676260949e-05, 1.3996720603305943e-05, 1.4609493967918807e-05, 1.4129188521089296e-05, 1.3040246522992411e-05, 1.1814142959040626e-05, 1.0701772162525305e-05, 9.707807636623637e-06, 8.707163308181954e-06, 7.584798704238577e-06, 6.310525385850693e-06, 4.941325908590674e-06, 3.5899412206940607e-06, 2.3895200584208977e-06, 1.4613302163731326e-06]

N_18

[0.0006728256836646317, 0.0006477942515116315, 0.0005821292099401884, 0.0004930884903072009, 0.00040036630192794606, 0.00031868572753264023, 0.000254411218027596, 0.00020674310262119844, 0.00017134919423176856, 0.00014373030639722986, 0.0001208734565077806, 0.00010131467057989746, 8.448521881291275e-05, 7.008567162634914e-05, 5.7776446506683736e-05, 4.714522192884163e-05, 3.780385661177472e-05, 2.9486557110203603e-05, 2.208424797940279e-05, 1.5617509315962502e-05, 1.0189802116333254e-05, 5.954496569218183e-06, 3.0904466727338185e-06, 1.7535793707875079e-06, 1.985190308075155e-06, 3.6040271171241536e-06, 6.1517434044715435e-06, 8.958558164510135e-06, 1.133393390995344e-05, 1.2799873312225886e-05, 1.3238971392057039e-05, 1.2871687841864981e-05, 1.2084271585389499e-05, 1.1219490721131565e-05, 1.0448111822626703e-05, 9.765091220861706e-06, 9.069875357949797e-06, 8.258819298694153e-06, 7.2832238176648475e-06, 6.165695214041169e-06]

N_20

[0.0006839368064536038, 0.0006589599310829087, 0.0005934314882620604, 0.0005045561001442574, 0.0004119689526734582, 0.0003303548477261596, 0.000266074493865646, 0.0002183543635484705, 0.00018289987980643825, 0.00015524034867124965, 0.00013237068133475753, 0.00011281637387266915, 9.599156467635184e-05, 8.158540971340837e-05, 6.925736114669415e-05, 5.8599394015463064e-05, 4.922119750305278e-05, 4.0835221864377264e-05, 3.3279767398924575e-05, 2.6483546918431364e-05, 2.0415687437481983e-05, 1.5062728498724055e-05, 1.0441643714536077e-05, 6.6266893055811545e-06, 3.7577226939193777e-06, 2.007525253863289e-06, 1.5064823964419424e-06, 2.2472440808709185e-06, 4.011825087932612e-06, 6.367623607057662e-06, 8.757110961229247e-06, 1.066059346779586e-05, 1.1763632569184134e-05, 1.2043788177599919e-05, 1.1727297205776907e-05, 1.1140639511704836e-05, 1.0544789510134445e-05, 1.0043239539777167e-05, 9.596414769764874e-06, 9.103609943291884e-06]

T

[0.01, 0.41000000000000003, 0.81, 1.21, 1.61, 2.01, 2.4099999999999997, 2.8099999999999996, 3.21, 3.61, 4.01, 4.41, 4.81, 5.21, 5.609999999999999, 6.01, 6.41, 6.81, 7.21, 7.609999999999999, 8.01, 8.41, 8.81, 9.209999999999999, 9.61, 10.01, 10.41, 10.81, 11.209999999999999, 11.61, 12.01, 12.41, 12.81, 13.209999999999999, 13.61, 14.01, 14.41, 14.81, 15.209999999999999, 15.61]
